The birth and fate of stellar clumps in super-early galaxies

(Abridged) JWST has revealed extremely compact stellar clumps in galaxies at z>6, but their formation mechanism and subsequent evolution remain uncertain. We investigate whether such systems can form in-situ through the fragmentation of an early galactic disk and how stellar feedback regulates their properties. We perform a suite of radiation-hydrodynamical simulations of an isolated galaxy ("Ninfea_blu"), with $\rm M_{vir}=1.5\times10^{10} M_\odot$, evolved for 100 Myr from z=16 to 12.5 with a maximum spatial resolution of 3.6 pc. In all cases, the gas rapidly forms a rotationally supported disk, reaches a peak star formation rate of $10-15\rm M_\odot yr^{-1}$, and fragments into dense stellar clumps. Toomre-unstable regions ($Q_{\rm gas}<1$) appear before the onset of star formation, and the first stellar structures form preferentially within these regions, supporting a Toomre-like gravitational fragmentation pathway.The clumps have stellar masses of $10^6-2\times10^8\,M_\odot$, effective radii of 7-50 pc, and surface densities of $0.2-3\times10^4\rm M_\odot pc^{-2}$, overlapping much of the parameter space occupied by observed z>6 clumps. Feedback reduces the cumulative stellar mass by 30-40%, lowers the gas mass retained within clumps by ~1 dex, and suppresses their high-mass tail without preventing their initial formation. Clumps subsequently migrate, interact, undergo tidal stripping, and disperse. The clump mass function produces a power law slope of -1.88, which aligns closely with observations. Moreover, their contributions to the stellar mass and intrinsic UV luminosity decline from 0.41 and 0.40 at 20 Myr to 0.13 and 0.10 at 100 Myr, respectively. We conclude that fragmentation of compact, gas-rich disks provides a viable origin for many of the dense stellar systems observed in the early Universe, while feedback and internal dynamics primarily regulate their growth and fate.

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

